Elo Ratings in the Presence of Intransitivity

This paper studies how the Elo rating system behaves when the underlying modelling assumptions are not met.

==> _config.yml <==
title: Author support for IMS co-sponsored journal EJS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
